Variation of Microphysical Parameters in Reverse-shock Scenario

Gamma-ray bursts (GRBs), among the most compelling astrophysical phenomena, are potential candidates for exploring the evolution of energy distribution among magnetic fields and particles through multiwavelength observations. The fraction of energy transferred between particles and the magnetic field is governed by microphysical parameters, typically assumed to be constant during relativistic shocks but may in fact vary with time. In this work, we derive the light curves and closure relations (CRs) of the synchrotron-self Compton (SSC) process from the external reverse shock (RS) with variations of microphysical parameters in a homogeneous and stellar-wind medium. We consider the evolution of the RS in the thick- and thin-shell regimes. We demonstrate that, depending on the microphysical parameters, this process can mimic plateau phases and produce temporal decay indices steeper than those predicted by high-latitude emission alone. The current model is employed to examine the evolution of the spectral and temporal indices of GRBs reported in the Second Fermi-LAT Gamma-ray Burst Catalog (2FLGC) and bursts detected at very high energies, using Markov Chain Monte Carlo (MCMC) simulations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
